The Taurus Boundary of Stellar/Substellar (TBOSS) Survey II. Disk Masses from ALMA Continuum Observations

We report 885$\mu$m ALMA continuum flux densities for 24 Taurus members spanning the stellar/substellar boundary, with spectral types from M4 to M7.75. Of the 24 systems, 22 are detected at levels ranging from 1.0-55.6 mJy. The two non-detections are transition disks, though other transition disks in the sample are detected. Converting ALMA continuum measurements to masses using standard scaling laws and radiative transfer modeling yields dust mass estimates ranging from $\sim$0.3-20M$_{\oplus}$. The dust mass shows a declining trend with central object mass when combined with results from submillimeter surveys of more massive Taurus members. The substellar disks appear as part of a continuous sequence and not a distinct population. Compared to older Upper Sco members with similar masses across the substellar limit, the Taurus disks are brighter and more massive. Both Taurus and Upper Sco populations are consistent with an approximately linear relationship in $M_{dust}$ to $M_{star}$, although derived power-law slopes depend strongly upon choices of stellar evolutionary model and dust temperature relation. The median disk around early M-stars in Taurus contains a comparable amount of mass in small solids as the average amount of heavy elements in Kepler planetary systems on short-period orbits around M-dwarf stars, with an order of magnitude spread in disk dust mass about the median value. Assuming a gas:dust ratio of 100:1, only a small number of low-mass stars and brown dwarfs have a total disk mass amenable to giant planet formation, consistent with the low frequency of giant planets orbiting M-dwarfs.

==> obsolete_recalculated_dust_masses.txt <==
\startlongtable
\begin{deluxetable*}{ccccccccccc}
\tablecaption{Rederived stellar parameters and dust masses for our sample and comparison samples. \label{tab:recalc_dustmasses}}
%\tablecolumns{11}
%\tablenumber{13}
%\tablewidth{0pt}
\tabletypesize{\scriptsize}
\tablehead{
\colhead{Name} & 
\colhead{Source} & 
\colhead{Region} & 
\colhead{Age}  & 
\colhead{SpTy}  & 
\colhead{Teff} & 
\colhead{Stellar Mass}  & 
\colhead{Log L$_{*}$} & 
\colhead{M$_{dust40}$} & 
\colhead{M$_{dust100}$}  & 
\colhead{M$_{dust200}$}  \\
\colhead{} &        
\colhead{} &     
\colhead{} & 
\colhead{(Myr)}  &
\colhead{} &  
\colhead{(K)} &  
\colhead{(M$_{\odot}$)} & 
\colhead{(L$_{\odot}$)} & 
\colhead{(M$_{\oplus}$)} &  
\colhead{(M$_{\oplus}$)} &  
\colhead{(M$_{\oplus}$)} 
}

\startdata
J04292165                     & (1)        & Taurus    & 1               & M6    & 2858  & 0.06 \{0.05, 0.09\}         & -1.57 \{-1.69, -1.24\}    & 2.72                             & 3.82                              & 4.67                              \\
J04141188                     & (1)        & Taurus    & 1               & M6.25 & 2835  & 0.05 \{0.04, 0.05\}         & -1.63 \{-1.75, -1.49\}    & 0.41                             & 0.57                              & 0.70                              \\
J04230607                     & (1)        & Taurus    & 1               & M6    & 2858  & 0.06 \{0.05, 0.09\}         & -1.57 \{-1.69, -1.24\}    & 2.20                             & 3.09                              & 3.78                              \\
J04262939                     & (1)        & Taurus    & 1               & M6    & 2858  & 0.06 \{0.05, 0.09\}         & -1.57 \{-1.69, -1.24\}    & 2.00                             & 2.81                              & 3.43                              \\
J04381486                     & (1)        & Taurus    & 1               & M7.25 & 2746  & 0.04 \{0.03, 0.04\}         & -1.88 \{-2.02, -1.75\}    & 0.63                             & 0.86                              & 1.05                              \\
J04382134                     & (1)        & Taurus    & 1               & M6.5  & 2814  & 0.05 \{0.04, 0.06\}         & -1.69 \{-1.81, -1.57\}    & 1.12                             & 1.57                              & 1.92                              \\
J04390163                     & (1)        & Taurus    & 1               & M6    & 2858  & 0.06 \{0.05, 0.09\}         & -1.57 \{-1.69, -1.24\}    & 0.48                             & 0.67                              & 0.83                              \\
J04390396                     & (1)        & Taurus    & 1               & M7.25 & 2746  & 0.04 \{0.03, 0.04\}         & -1.88 \{-2.02, -1.75\}    & 1.13                             & 1.56                              & 1.90                              \\
J04400067                     & (1)        & Taurus    & 1               & M6    & 2858  & 0.06 \{0.05, 0.09\}         & -1.57 \{-1.69, -1.24\}    & 3.61                             & 5.06                              & 6.19                              \\
J04414825                     & (1)        & Taurus    & 1               & M7.75 & 2696  & 0.03 \{0.02, 0.04\}         & -2.02 \{-2.15, -1.88\}    & 1.73                             & 2.36                              & 2.88                              \\
J04144730                     & (1)        & Taurus    & 1               & M4    & 3190  & 0.2 \{0.16, 0.25\}          & -0.7 \{-0.86, -0.58\}     & 4.04                             & 5.94                              & 7.30                             \\
J04161210                     & (1)        & Taurus    & 1               & M4.75 & 3027  & 0.14 \{0.1, 0.18\}          & -0.96 \{-1.15, -0.78\}    & 1.44                             & 2.09                              & 2.56                              \\
J04181710                     & (1)        & Taurus    & 1               & M5.75 & 2883  & 0.05 \{0.05, 0.1\}          & -1.49 \{-1.63, -1.15\}    & 0.47                             & 0.67                              & 0.82                              \\
J04202555                     & (1)        & Taurus    & 1               & M5.25 & 2943  & 0.1 \{0.05, 0.14\}          & -1.15 \{-1.49, -0.96\}    & 5.18                             & 7.45                              & 9.13                             \\
J04284263                     & (1)        & Taurus    & 1               & M5.25 & 2943  & 0.1 \{0.05, 0.14\}          & -1.15 \{-1.49, -0.96\}    & 0.43                             & 0.62                              & 0.76                             \\
J04322210                     & (1)        & Taurus    & 1               & M4.75 & 3027  & 0.14 \{0.1, 0.18\}          & -0.96 \{-1.15, -0.78\}    & 14.02                            & 20.35                             & 24.98                             \\
J04334465                     & (1)        & Taurus    & 1               & M4.75 & 3027  & 0.14 \{0.1, 0.18\}          & -0.96 \{-1.15, -0.78\}    & 10.14                            & 14.72                             & 18.07                             \\
J04385859                     & (1)        & Taurus    & 1               & M4.25 & 3133  & 0.18 \{0.14, 0.22\}         & -0.78 \{-0.96, -0.64\}    & 6.78                             & 9.93                              & 12.21                             \\
J04393364                     & (1)        & Taurus    & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 2.53                             & 3.65                              & 4.48                              \\
J04394488                     & (1)        & Taurus    & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 3.01                             & 4.35                              & 5.33                              \\
J04555605                     & (1)        & Taurus    & 1               & M4    & 3190  & 0.2 \{0.16, 0.25\}          & -0.7 \{-0.86, -0.58\}     & 0.22                             & 0.32                              & 0.40                             \\
J05075496                     & (1)        & Taurus    & 1               & M4    & 3190  & 0.2 \{0.16, 0.25\}          & -0.7 \{-0.86, -0.58\}     & 0.62                             & 0.92                              & 1.13                             \\
GK Tau                        & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 1.16                             & 1.76                              & 2.18                              \\
HQ Tau                        & (2)      & Taurus    & 1               & K2    & 4709  & 1.3 \{1.21, 1.37\}          & 0.5 \{0.44, 0.54\}        & 1.25                             & 1.95                              & 2.42                             \\
JH 112 A                      & (2)      & Taurus    & 1               & K6    & 4085  & 0.7 \{0.67, 0.75\}          & 0.04 \{0.01, 0.09\}       & 1.45                             & 2.20                              & 2.72                             \\
FQ Tau A                      & (2)      & Taurus    & 1               & M3    & 3407  & 0.29 \{0.25, 0.33\}         & -0.5 \{-0.58, -0.43\}     & 1.56                             & 2.31                              & 2.84                              \\
CoKu Tau/4 AB                 & (2)      & Taurus    & 1               & M1.5  & 3636  & 0.4 \{0.36, 0.45\}          & -0.32 \{-0.38, -0.25\}    & 1.58                             & 2.37                              & 2.92                             \\
FV Tau B                      & (2)      & Taurus    & 1               & K6    & 4085  & 0.7 \{0.67, 0.75\}          & 0.04 \{0.01, 0.09\}       & 1.59                             & 2.42                              & 3.00                             \\
DF Tau AB                     & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 1.60                             & 2.39                              & 2.94                              \\
RW Aur B                      & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 1.81                             & 2.77                              & 3.43                              \\
XZ Tau A                      & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 1.82                             & 2.71                              & 3.34                              \\
DD Tau B                      & (2)      & Taurus    & 1               & M3.5  & 3305  & 0.25 \{0.2, 0.29\}          & -0.58 \{-0.7, -0.5\}      & 1.84                             & 2.71                              & 3.34                              \\
UY Aur B                      & (2)      & Taurus    & 1               & M2.5  & 3489  & 0.33 \{0.29, 0.36\}         & -0.43 \{-0.5, -0.38\}     & 1.88                             & 2.79                              & 3.44                              \\
IT Tau A                      & (2)      & Taurus    & 1               & K3    & 4566  & 1.11 \{1.01, 1.21\}         & 0.38 \{0.31, 0.44\}       & 1.94                             & 3.00                              & 3.73                              \\
Haro 6-28 A                   & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 2.00                             & 2.98                              & 3.68                              \\
FV Tau A                      & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 2.05                             & 3.14                              & 3.89                              \\
V955 Tau A                    & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 2.08                             & 3.16                              & 3.91                              \\
GN Tau A                      & (2)      & Taurus    & 1               & M2.5  & 3489  & 0.33 \{0.29, 0.36\}         & -0.43 \{-0.5, -0.38\}     & 2.25                             & 3.35                              & 4.12                              \\
IT Tau B                      & (2)      & Taurus    & 1               & M4    & 3190  & 0.2 \{0.16, 0.25\}          & -0.7 \{-0.86, -0.58\}     & 2.41                             & 3.53                              & 4.34                             \\
FO Tau A                      & (2)      & Taurus    & 1               & M3.5  & 3305  & 0.25 \{0.2, 0.29\}          & -0.58 \{-0.7, -0.5\}      & 2.65                             & 3.92                              & 4.82                              \\
GH Tau A                      & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 2.73                             & 4.07                              & 5.01                              \\
IRAS 04301+2608               & (2)      & Taurus    & 1               & M0    & 3898 & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 2.82                             & 4.27                              & 5.27                              \\
JH 112 B                      & (2)      & Taurus    & 1               & M8.5  & 2618  & 0.02 \{0.02, 0.03\}         & -2.21 \{-2.31, -2.09\}    & 2.95                             & 3.98                              & 4.84                              \\
V807 Tau A                    & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 2.97                             & 4.52                              & 5.59                              \\
J04334171+1750402             & (2)      & Taurus    & 1               & M4    & 3190 & 0.2 \{0.16, 0.25\}          & -0.7 \{-0.86, -0.58\}     & 3.43                             & 5.04                              & 6.20                             \\
CFHT 4                        & (2)      & Taurus    & 1               & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -1.81 \{-1.95, -1.69\}    & 3.98                             & 5.51                              & 6.72                              \\
FX Tau A                      & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 4.06                             & 6.10                              & 7.53                              \\
V410 X-ray 2                  & (2)      & Taurus    & 1               & M0    & 3898.& 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 4.09                             & 6.19                              & 7.64                              \\
FM Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 4.52                             & 6.83                              & 8.43                              \\
GI Tau                        & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 4.66                             & 7.07                              & 8.74                              \\
HN Tau A                      & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 4.66                             & 7.13                              & 8.83                              \\
IS Tau A                      & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 4.71                             & 7.11                              & 8.79                              \\
CX Tau                        & (2)      & Taurus    & 1               & M2.5  & 3489  & 0.33 \{0.29, 0.36\}         & -0.43 \{-0.5, -0.38\}     & 4.71                             & 7.00                              & 8.63                              \\
FZ Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 4.80                             & 7.26                              & 8.96                              \\
J04333278+1800436             & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 4.86                             & 7.30                              & 9.00                              \\
DD Tau A                      & (2)      & Taurus    & 1               & M3.5  & 3305  & 0.25 \{0.2, 0.29\}          & -0.58 \{-0.7, -0.5\}      & 4.90                             & 7.24                              & 8.90                              \\
IP Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 5.02                             & 7.59                              & 9.37                              \\
FY Tau                        & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 5.15                             & 7.88                              & 9.76                              \\
CIDA 8                        & (2)      & Taurus    & 1               & M3.5  & 3305  & 0.25 \{0.2, 0.29\}          & -0.58 \{-0.7, -0.5\}      & 5.37                             & 7.93                              & 9.76                              \\
IRAS 04414+2506               & (2)      & Taurus    & 1               & M7.25 & 2746  & 0.04 \{0.03, 0.04\}         & -1.88 \{-2.02, -1.75\}    & 5.38                             & 7.41                              & 9.04                              \\
KPNO 10                       & (2)      & Taurus    & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 5.51                             & 7.95                              & 9.75                              \\
DS Tau                        & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 5.55                             & 8.49                              & 10.51                             \\
UY Aur A                      & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 6.12                             & 9.25                              & 11.42                             \\
SU Aur                        & (2)      & Taurus    & 1               & G8    & 5179  & 2.38 \{2.16, 2.54\}         & 0.97 \{0.88, 1.03\}       & 6.40                             & 10.19                             & 12.72                             \\
UZ Tau Wa                     & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 6.43                             & 9.60                              & 11.83                             \\
RW Aur A                      & (2)      & Taurus    & 1               & K2.5  & 4645  & 1.21 \{1.11, 1.3\}          & 0.44 \{0.38, 0.5\}        & 6.56                             & 10.19                             & 12.65                             \\
HV Tau C                      & (2)      & Taurus    & 1               & K6    & 4085  & 0.7 \{0.67, 0.75\}          & 0.04 \{0.01, 0.09\}       & 6.85                             & 10.44                             & 12.91                            \\
IRAS 04125+2902               & (2)      & Taurus    & 1               & M1.25 & 3677  & 0.42 \{0.38, 0.47\}         & -0.28 \{-0.35, -0.21\}    & 6.90                             & 10.35                             & 12.77                             \\
HO Tau                        & (2)      & Taurus    & 1               & M0.5  & 3815  & 0.5 \{0.45, 0.56\}          & -0.17 \{-0.25, -0.11\}    & 6.94                             & 10.46                             & 12.92                            \\
FS Tau A                      & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 7.04                             & 10.65                             & 13.15                             \\
J04153916+2818586             & (2)      & Taurus    & 1               & M3.75 & 3248  & 0.22 \{0.18, 0.27\}         & -0.64 \{-0.78, -0.54\}    & 7.37                             & 10.86                             & 13.36                             \\
XEST 13-010                   & (2)      & Taurus    & 1               & M3    & 3407 & 0.29 \{0.25, 0.33\}         & -0.5 \{-0.58, -0.43\}     & 7.72                             & 11.45                             & 14.10                             \\
UZ Tau Wb                     & (2)      & Taurus    & 1               & M3    & 3407  & 0.29 \{0.25, 0.33\}         & -0.5 \{-0.58, -0.43\}     & 7.79                             & 11.56                             & 14.24                             \\
DH Tau A                      & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 7.96                             & 11.95                             & 14.74                             \\
HK Tau B                      & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 8.28                             & 12.36                             & 15.24                             \\
V409 Tau                      & (2)      & Taurus    & 1               & M1.5  & 3636  & 0.4 \{0.36, 0.45\}          & -0.32 \{-0.38, -0.25\}    & 8.58                             & 12.84                             & 15.83                            \\
DK Tau A                      & (2)      & Taurus    & 1               & K8    & 4004  & 0.64 \{0.63, 0.64\}         & -0.02 \{-0.03, -0.02\}    & 8.61                             & 13.07                             & 16.16                             \\
IRAS 04385+2550               & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 9.30                             & 14.06                             & 17.37                             \\
CIDA 7                        & (2)      & Taurus    & 1               & M4.75 & 3027  & 0.14 \{0.1, 0.18\}          & -0.96 \{-1.15, -0.78\}    & 9.68                             & 14.04                             & 17.22                             \\
FN Tau                        & (2)      & Taurus    & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 9.87                             & 14.23                             & 17.45                             \\
J04155799+2746175             & (2)      & Taurus    & 1               & M5.5  & 2910  & 0.09 \{0.06, 0.12\}         & -1.24 \{-1.57, -1.06\}    & 9.94                             & 14.21                             & 17.39                             \\
V836 Tau                      & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 10.01                            & 15.21                             & 18.80                             \\
CIDA 1                        & (2)      & Taurus    & 1               & M5.5  & 2910  & 0.09 \{0.06, 0.12\}         & -1.24 \{-1.57, -1.06\}    & 10.67                            & 15.24                             & 18.66                             \\
LR 1                          & (2)      & Taurus    & 1               & K4.5  & 4292  & 0.84 \{0.78, 0.92\}         & 0.17 \{0.12, 0.24\}       & 10.84                            & 16.62                             & 20.58                             \\
CIDA 9 A                      & (2)      & Taurus    & 1               & K8    & 4004  & 0.64 \{0.63, 0.64\}         & -0.02 \{-0.03, -0.02\}    & 11.53                            & 17.51                             & 21.64                             \\
HK Tau A                      & (2)      & Taurus    & 1               & M0.5  & 3815 & 0.5 \{0.45, 0.56\}          & -0.17 \{-0.25, -0.11\}    & 13.19                            & 19.87                             & 24.53                            \\
HP Tau                        & (2)      & Taurus    & 1               & K3    & 4566  & 1.11 \{1.01, 1.21\}         & 0.38 \{0.31, 0.44\}       & 13.77                            & 21.32                             & 26.45                             \\
DE Tau                        & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 14.28                            & 21.43                             & 26.44                             \\
J04333905+2227207             & (2)      & Taurus    & 1               & M1.75 & 3597  & 0.38 \{0.34, 0.42\}         & -0.35 \{-0.4, -0.28\}     & 14.48                            & 21.64                             & 26.67                             \\
UX Tau A                      & (2)      & Taurus    & 1               & K2    & 4709  & 1.3 \{1.21, 1.37\}          & 0.5 \{0.44, 0.54\}        & 17.02                            & 26.50                             & 32.92                            \\
IRAS 04200+2759               & (2)      & Taurus    & 1               & M2    & 3560  & 0.36 \{0.33, 0.4\}          & -0.38 \{-0.43, -0.32\}    & 17.37                            & 25.92                             & 31.94                             \\
FT Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 19.09                            & 28.85                             & 35.64                             \\
BP Tau                        & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 19.29                            & 29.30                             & 36.23                             \\
V710 Tau A                    & (2)      & Taurus    & 1               & M0.5  & 3815  & 0.5 \{0.45, 0.56\}          & -0.17 \{-0.25, -0.11\}    & 19.40                            & 29.23                             & 36.09                            \\
CW Tau                        & (2)      & Taurus    & 1               & K3    & 4566  & 1.11 \{1.01, 1.21\}         & 0.38 \{0.31, 0.44\}       & 19.41                            & 30.04                             & 37.28                             \\
AA Tau                        & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 20.74                            & 31.50                             & 38.94                             \\
IRAS 04370+2559               & (2)      & Taurus    & 1               & M0    & 3898 & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 21.17                            & 32.01                             & 39.54                             \\
IRAS 04196+2638               & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 22.56                            & 33.87                             & 41.78                             \\
J04202144+2813491             & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 23.18                            & 34.81                             & 42.94                             \\
IRAS 04429+1550               & (2)      & Taurus    & 1               & M2.5  & 3489  & 0.33 \{0.29, 0.36\}         & -0.43 \{-0.5, -0.38\}     & 24.98                            & 37.17                             & 45.79                             \\
GO Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 25.47                            & 38.50                             & 47.56                             \\
IQ Tau                        & (2)      & Taurus    & 1               & M0.5  & 3815  & 0.5 \{0.45, 0.56\}          & -0.17 \{-0.25, -0.11\}    & 27.12                            & 40.87                             & 50.46                            \\
CY Tau                        & (2)      & Taurus    & 1               & M1.5  & 3636  & 0.4 \{0.36, 0.45\}          & -0.32 \{-0.38, -0.25\}    & 28.77                            & 43.06                             & 53.09                            \\
DN Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 32.95                            & 49.81                             & 61.53                             \\
DQ Tau AB                     & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 33.05                            & 49.96                             & 61.71                             \\
Haro 6-37 C                   & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 36.92                            & 55.43                             & 68.39                             \\
IRAS 04260+2642               & (2)      & Taurus    & 1               & K5.5  & 4140  & 0.75 \{0.7, 0.82\}          & 0.09 \{0.04, 0.14\}       & 38.21                            & 58.31                             & 72.15                             \\
CI Tau                        & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 39.21                            & 59.56                             & 73.63                             \\
DO Tau                        & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 39.65                            & 59.94                             & 74.04                             \\
DM Tau                        & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 40.13                            & 60.26                             & 74.35                             \\
Haro 6-13                     & (2)      & Taurus    & 1               & M0    & 3898  & 0.56 \{0.5, 0.6\}           & -0.11 \{-0.17, -0.06\}    & 42.90                            & 64.85                             & 80.10                             \\
DR Tau                        & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 43.14                            & 66.02                             & 81.74                             \\
LkCa 15                       & (2)      & Taurus    & 1               & K5    & 4209  & 0.82 \{0.75, 0.91\}         & 0.14 \{0.09, 0.21\}       & 52.77                            & 80.76                             & 99.99                             \\
RY Tau                        & (2)      & Taurus    & 1               & K1    & 4788  & 1.42 \{1.37, 1.48\}         & 0.57 \{0.54, 0.6\}        & 54.76                            & 85.56                             & 106.38                            \\
MHO 2 AB                      & (2)      & Taurus    & 1               & M2.5  & 3489  & 0.33 \{0.29, 0.36\}         & -0.43 \{-0.5, -0.38\}     & 56.57                            & 84.18                             & 103.71                            \\
UZ Tau Eab                    & (2)      & Taurus    & 1               & M1    & 3721  & 0.45 \{0.4, 0.5\}           & -0.25 \{-0.32, -0.17\}    & 58.79                            & 88.28                             & 108.92                            \\
T Tau N                       & (2)      & Taurus    & 1               & K0    & 4870  & 1.57 \{1.48, 1.71\}         & 0.65 \{0.6, 0.71\}        & 60.25                            & 94.49                             & 117.56                            \\
GM Aur                        & (2)      & Taurus    & 1               & K3    & 4566  & 1.11 \{1.01, 1.21\}         & 0.38 \{0.31, 0.44\}       & 66.26                            & 102.56                            & 127.26                            \\
DL Tau                        & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 69.94                            & 106.24                            & 131.34                            \\
ZZ Tau IRS                    & (2)      & Taurus    & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 74.68                            & 107.72                            & 132.08                            \\
MHO 1                         & (2)      & Taurus    & 1               & M2.5  & 3489  & 0.33 \{0.29, 0.36\}         & -0.43 \{-0.5, -0.38\}     & 99.28                            & 147.75                            & 182.01                            \\
DG Tau                        & (2)      & Taurus    & 1               & K6    & 4085 & 0.7 \{0.67, 0.75\}          & 0.04 \{0.01, 0.09\}       & 136.59                           & 208.01                            & 257.28                            \\
GG Tau Aab                    & (2)      & Taurus    & 1               & K7    & 4020  & 0.65 \{0.64, 0.67\}         & -0.01 \{-0.02, 0.01\}     & 200.02                           & 303.82                            & 375.62                            \\
SONYC-RhoOph-8                & (3)        & Rho Oph   & 1               & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -1.81 \{-1.95, -1.69\}    & 0.44                             & 0.61                              & 0.74                              \\
ISO-Oph023                    & (3)        & Rho Oph   & 1               & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -1.81 \{-1.95, -1.69\}    & 0.66                             & 0.91                              & 1.11                              \\
ISO-Oph030                    & (3)        & Rho Oph   & 1               & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -1.81 \{-1.95, -1.69\}    & 2.10                             & 2.91                              & 3.56                              \\
ISO-Oph032                    & (3)        & Rho Oph   & 1               & M6.5  & 2814  & 0.05 \{0.04, 0.06\}         & -1.69 \{-1.81, -1.57\}    & 0.72                             & 1.01                              & 1.23                              \\
ISO-Oph033                    & (3)        & Rho Oph   & 1               & M8    & 2670  & 0.03 \{0.02, 0.03\}         & -2.09 \{-2.21, -1.95\}    & 0.69                             & 0.94                              & 1.15                              \\
ISO-Oph042                    & (3)        & Rho Oph   & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 1.12                             & 1.62                              & 1.99                              \\
ISO-Oph102                    & (3)        & Rho Oph   & 1               & M5    & 2981  & 0.12 \{0.09, 0.16\}         & -1.06 \{-1.24, -0.86\}    & 1.02                             & 1.47                              & 1.80                              \\
ISO-Oph138                    & (3)        & Rho Oph   & 1               & M7.75 & 2696  & 0.03 \{0.02, 0.04\}         & -2.02 \{-2.15, -1.88\}    & 1.01                             & 1.39                              & 1.69                              \\
GY92-264                      & (3)        & Rho Oph   & 1               & M8    & 2670  & 0.03 \{0.02, 0.03\}         & -2.09 \{-2.21, -1.95\}    & 2.19                             & 2.98                              & 3.63                              \\
ISO-Oph160                    & (3)        & Rho Oph   & 1               & M7.5  & 2721  & 0.03 \{0.03, 0.04\}         & -1.95 \{-2.09, -1.81\}    & 3.67                             & 5.04                              & 6.14                              \\
ISO-Oph193                    & (3)        & Rho Oph   & 1               & M6    & 2858  & 0.06 \{0.05, 0.09\}         & -1.57 \{-1.69, -1.24\}    & 3.22                             & 4.52                              & 5.53                              \\
2MJ15354856-2958551        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 0.80                             & 1.15                              & 1.54                              \\
2MJ15514032-2146103        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 0.32                             & 0.46                              & 0.61                              \\
2MJ15530132-2114135        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 2.40                             & 3.47                              & 4.63                              \\
2MJ15534211-2049282        & (4)    & Upper Sco & 10              & M3.5  & 3305  & 0.25 \{0.16, 0.33\}         & -1.35 \{-1.55, -1.2\}     & 1.07                             & 1.56                              & 2.06                              \\
2MJ15582981-2310077        & (4)    & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 1.93                             & 2.85                              & 3.74                              \\
2MJ16001844-2230114        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 1.89                             & 2.69                              & 3.65                              \\
2MJ16014086-2258103        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 1.43                             & 2.07                              & 2.76                              \\
2MJ16014157-2111380        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 0.27                             & 0.40                              & 0.53                              \\
2MJ16020757-2257467        & (4)    & Upper Sco & 10              & M2.5  & 3489  & 0.39 \{0.33, 0.45\}         & -1.09 \{-1.2, -1\}        & 1.62                             & 2.40                              & 3.13                              \\
2MJ16024152-2138245        & (4)    & Upper Sco & 10              & M4.75 & 3027  & 0.09 \{0.07, 0.12\}         & -1.89 \{-2.07, -1.66\}    & 5.39                             & 7.66                              & 10.45                             \\
2MJ16030161-2207523        & (4)    & Upper Sco & 10              & M4.75 & 3027  & 0.09 \{0.07, 0.12\}         & -1.89 \{-2.07, -1.66\}    & 1.48                             & 2.10                              & 2.86                              \\
2MJ16032225-2413111        & (4)    & Upper Sco & 10              & M3.5  & 3305  & 0.25 \{0.16, 0.33\}         & -1.35 \{-1.55, -1.2\}     & 0.88                             & 1.29                              & 1.70                              \\
2MJ16035767-2031055        & (4)    & Upper Sco & 10              & K5    & 4209  & 0.9 \{0.86, 0.95\}          & -0.44 \{-0.49, -0.39\}    & 0.90                             & 1.37                              & 1.75                              \\
2MJ16035793-1942108        & (4)    & Upper Sco & 10              & M2    & 3560  & 0.45 \{0.39, 0.5\}          & -1 \{-1.09, -0.92\}       & 0.34                             & 0.51                              & 0.66                              \\
2MJ16041740-1942287        & (4)    & Upper Sco & 10              & M3.5  & 3305  & 0.25 \{0.16, 0.33\}         & -1.35 \{-1.55, -1.2\}     & 0.32                             & 0.47                              & 0.63                              \\
2MJ16043916-1942459        & (4)    & Upper Sco & 10              & M3.25 & 3358  & 0.29 \{0.2, 0.36\}          & -1.27 \{-1.45, -1.14\}    & 0.17                             & 0.25                              & 0.33                              \\
2MJ16052556-2035397        & (4)    & Upper Sco & 10              & M5    & 2981  & 0.08 \{0.06, 0.1\}          & -1.99 \{-2.13, -1.78\}    & 0.87                             & 1.22                              & 1.68                              \\
2MJ16054540-2023088        & (4)    & Upper Sco & 10              & M2    & 3560  & 0.45 \{0.39, 0.5\}          & -1 \{-1.09, -0.92\}       & 2.23                             & 3.31                              & 4.31                              \\
2MJ16062196-1928445        & (4)    & Upper Sco & 10              & M0    & 3898  & 0.69 \{0.63, 0.73\}         & -0.67 \{-0.74, -0.63\}    & 0.98                             & 1.47                              & 1.89                              \\
2MJ16062277-2011243        & (4)    & Upper Sco & 10              & M5    & 2981  & 0.08 \{0.06, 0.1\}          & -1.99 \{-2.13, -1.78\}    & 0.33                             & 0.47                              & 0.65                              \\
2MJ16063539-2516510        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 0.82                             & 1.17                              & 1.59                              \\
2MJ16064102-2455489        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 1.48                             & 2.11                              & 2.86                              \\
2MJ16064385-1908056        & (4)    & Upper Sco & 10              & K6    & 4085  & 0.82 \{0.79, 0.86\}         & -0.53 \{-0.56, -0.49\}    & 0.18                             & 0.28                              & 0.36                              \\
2MJ16072625-2432079        & (4)    & Upper Sco & 10              & M3.5  & 3305  & 0.25 \{0.16, 0.33\}         & -1.35 \{-1.55, -1.2\}     & 4.78                             & 6.98                              & 9.23                              \\
2MJ16072747-2059442        & (4)    & Upper Sco & 10              & M4.75 & 3027  & 0.09 \{0.07, 0.12\}         & -1.89 \{-2.07, -1.66\}    & 1.12                             & 1.59                              & 2.17                              \\
2MJ16073939-1917472        & (4)    & Upper Sco & 10              & M2    & 3560  & 0.45 \{0.39, 0.5\}          & -1 \{-1.09, -0.92\}       & 0.17                             & 0.25                              & 0.33                              \\
2MJ16075796-2040087        & (4)    & Upper Sco & 10              & M1    & 3721  & 0.57 \{0.5, 0.63\}          & -0.83 \{-0.92, -0.74\}    & 6.17                             & 9.24                              & 11.93                             \\
2MJ16081566-2222199        & (4)    & Upper Sco & 10              & M3.25 & 3358  & 0.29 \{0.2, 0.36\}          & -1.27 \{-1.45, -1.14\}    & 0.33                             & 0.49                              & 0.65                              \\
2MJ16082324-1930009        & (4)    & Upper Sco & 10              & K9    & 3984  & 0.75 \{0.73, 0.76\}         & -0.6 \{-0.63, -0.59\}     & 9.92                             & 15.01                             & 19.22                             \\
2MJ16082751-1949047        & (4)    & Upper Sco & 10              & M5    & 2981  & 0.08 \{0.06, 0.1\}          & -1.99 \{-2.13, -1.78\}    & 0.43                             & 0.61                              & 0.83                              \\
2MJ16090002-1908368        & (4)    & Upper Sco & 10              & M5    & 2981  & 0.08 \{0.06, 0.1\}          & -1.99 \{-2.13, -1.78\}    & 0.98                             & 1.38                              & 1.90                              \\
2MJ16090075-1908526        & (4)    & Upper Sco & 10              & K9    & 3984  & 0.75 \{0.73, 0.76\}         & -0.6 \{-0.63, -0.59\}     & 10.86                            & 16.44                             & 21.04                             \\
2MJ16093558-1828232        & (4)    & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 0.23                             & 0.34                              & 0.44                              \\
2MJ16094098-2217594        & (4)    & Upper Sco & 10              & M0    & 3898  & 0.69 \{0.63, 0.73\}         & -0.67 \{-0.74, -0.63\}    & 0.11                             & 0.16                              & 0.20                              \\
2MJ16095361-1754474        & (4)    & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 0.29                             & 0.42                              & 0.55                              \\
2MJ16095441-1906551        & (4)    & Upper Sco & 10              & M1    & 3721  & 0.57 \{0.5, 0.63\}          & -0.83 \{-0.92, -0.74\}    & 0.13                             & 0.20                              & 0.25                              \\
2MJ16095933-1800090        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 0.28                             & 0.40                              & 0.54                              \\
2MJ16102857-1904469        & (4)    & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 0.22                             & 0.32                              & 0.42                              \\
2MJ16104636-1840598        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 0.86                             & 1.23                              & 1.67                              \\
2MJ16111330-2019029        & (4)    & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 1.61                             & 2.37                              & 3.11                              \\
2MJ16113134-1838259        & (4)    & Upper Sco & 10              & K5    & 4209  & 0.9 \{0.86, 0.95\}          & -0.44 \{-0.49, -0.39\}    & 189.53                           & 288.83                            & 367.72                            \\
2MJ16115091-2012098        & (4)    & Upper Sco & 10              & M3.5  & 3305  & 0.25 \{0.16, 0.33\}         & -1.35 \{-1.55, -1.2\}     & 0.24                             & 0.35                              & 0.46                              \\
2MJ16122737-2009596        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 0.26                             & 0.37                              & 0.50                              \\
2MJ16123916-1859284        & (4)    & Upper Sco & 10              & M0.5  & 3815  & 0.63 \{0.57, 0.69\}         & -0.74 \{-0.83, -0.67\}    & 1.50                             & 2.25                              & 2.90                              \\
2MJ16133650-2503473        & (4)    & Upper Sco & 10              & M3.5  & 3305  & 0.25 \{0.16, 0.33\}         & -1.35 \{-1.55, -1.2\}     & 0.32                             & 0.47                              & 0.62                              \\
2MJ16135434-2320342        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 3.65                             & 5.22                              & 7.06                              \\
2MJ16142029-1906481        & (4)    & Upper Sco & 10              & M0    & 3898  & 0.69 \{0.63, 0.73\}         & -0.67 \{-0.74, -0.63\}    & 9.73                             & 14.67                             & 18.84                             \\
2MJ16143367-1900133        & (4)    & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 0.41                             & 0.60                              & 0.79                              \\
2MJ16153456-2242421        & (4)    & Upper Sco & 10              & M0    & 3898  & 0.69 \{0.63, 0.73\}         & -0.67 \{-0.74, -0.63\}    & 2.81                             & 4.24                              & 5.44                              \\
2MJ16154416-1921171        & (4)    & Upper Sco & 10              & K5    & 4209  & 0.9 \{0.86, 0.95\}          & -0.44 \{-0.49, -0.39\}    & 4.94                             & 7.53                              & 9.59                              \\
2MJ16163345-2521505        & (4)    & Upper Sco & 10              & M0.5  & 3815  & 0.63 \{0.57, 0.69\}         & -0.74 \{-0.83, -0.67\}    & 0.72                             & 1.08                              & 1.39                              \\
2MJ16181904-2028479        & (4)    & Upper Sco & 10              & M4.75 & 3027  & 0.09 \{0.07, 0.12\}         & -1.89 \{-2.07, -1.66\}    & 2.43                             & 3.45                              & 4.71                              \\
2MJ16215466-2043091        & (4)    & Upper Sco & 10              & K7    & 4020  & 0.78 \{0.77, 0.79\}         & -0.58 \{-0.58, -0.56\}    & 0.11                             & 0.17                              & 0.21                              \\
2MJ16270942-2148457        & (4)    & Upper Sco & 10              & M4.5  & 3078  & 0.1 \{0.08, 0.16\}          & -1.78 \{-1.99, -1.55\}    & 1.39                             & 1.99                              & 2.69                              \\
2MJ16303390-2428062        & (4)    & Upper Sco & 10              & M4    & 3190  & 0.16 \{0.1, 0.25\}          & -1.55 \{-1.78, -1.35\}    & 0.25                             & 0.36                              & 0.48                              \\
2MJ15583692-2257153        & (4)    & Upper Sco & 10              & G7    & 5293  & 1.31 \{1.3, 1.32\}          & 0.17 \{0.14, 0.2\}        & 26.16                            & 40.99                             & 51.23                             \\
2MJ16025123-2401574        & (4)    & Upper Sco & 10              & K4    & 4383  & 1 \{0.95, 1.04\}            & -0.32 \{-0.37, -0.26\}    & 0.01                             & 0.02                              & 0.03                              \\
2MJ16042165-2130284        & (4)    & Upper Sco & 10              & K2    & 4709  & 1.14 \{1.11, 1.15\}         & -0.14 \{-0.17, -0.12\}    & 38.72                            & 59.82                             & 75.41                             \\
2MJ16141107-2305362        & (4)    & Upper Sco & 10              & K2    & 4709  & 1.14 \{1.11, 1.15\}         & -0.14 \{-0.17, -0.12\}    & 0.84                             & 1.30                              & 1.64                              \\
usd155556                     & (5) & Upper Sco & 10              & M6.5  & 2814  & 0.05 \{0.04, 0.05\}         & -2.28 \{-2.33, -2.21\}    & 0.47                             & 0.65                              & 0.92                              \\
usd155601                     & (5) & Upper Sco & 10              & M6.5  & 2814  & 0.05 \{0.04, 0.05\}         & -2.28 \{-2.33, -2.21\}    & 1.70                             & 2.36                              & 3.31                              \\
usco128                       & (5) & Upper Sco & 10              & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -2.33 \{-2.39, -2.28\}    & 1.45                             & 2.00                              & 2.81                              \\
usco55                        & (5) & Upper Sco & 10              & M5.5  & 2910  & 0.06 \{0.05, 0.08\}         & -2.13 \{-2.21, -1.99\}    & 0.30                             & 0.43                              & 0.59                              \\
usd161005                     & (5) & Upper Sco & 10              & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -2.33 \{-2.39, -2.28\}    & 0.38                             & 0.52                              & 0.73                              \\
usd161939                     & (5) & Upper Sco & 10              & M7    & 2770  & 0.04 \{0.03, 0.05\}         & -2.33 \{-2.39, -2.28\}    & 0.68                             & 0.94                              & 1.32                              \\
Allers8                       & (5) & Upper Sco & 10              & M3    & 3407  & 0.33 \{0.25, 0.39\}         & -1.2 \{-1.35, -1.09\}     & 1.20                             & 1.76                              & 2.31                              \\
{[}USco{]}J160545.4-202308 & (6)      & Upper Sco & 10              & M2    & 3560  & 0.45 \{0.39, 0.5\}          & -1 \{-1.09, -0.92\}       & 2.75                             & 3.93                              & 4.95                              \\
{[}USco{]}J161420.3-190648 & (6)      & Upper Sco & 10              & K5    & 4209  & 0.9 \{0.86, 0.95\}          & -0.44 \{-0.49, -0.39\}    & 3.87                             & 5.68                              & 7.06                              \\
ScoPMS31                      & (6)      & Upper Sco & 10              & M0.5V & 3815  & 0.63 \{0.57, 0.69\}         & -0.74 \{-0.83, -0.67\}    & 1.25                             & 1.81                              & 2.26                              \\
{[}USco{]}J160823.2-193001 & (6)      & Upper Sco & 10              & K9    & 3984  & 0.75 \{0.73, 0.76\}         & -0.6 \{-0.63, -0.59\}     & 9.41                             & 13.71                             & 17.09                             \\
{[}USco{]}J160900.7-190852 & (6)      & Upper Sco & 10              & K9    & 3984  & 0.75 \{0.73, 0.76\}         & -0.6 \{-0.63, -0.59\}     & 5.29                             & 7.70                              & 9.60                              \\
{[}PZ99{]}J160421.7-213028    & (6)      & Upper Sco & 10              & K2    & 4709  & 1.14 \{1.11, 1.15\}         & -0.14 \{-0.17, -0.12\}    & 22.80                            & 34.03                             & 41.96                             \\
{[}PZ99{]}J161411.0-230536    & (6)      & Upper Sco & 10              & K0    & 4870  & 1.19 \{1.18, 1.21\}         & -0.06 \{-0.08, -0.03\}    & 1.13                             & 1.70                              & 2.09       \\
\enddata

\tablecomments{\textbf{References.} (1) This study; (2) \citet{andrews13}; (3) \citet{testi16}; (4) \citet{barenfeld16}; (5) \citet{gvdp16}; (6) \citet{mathews13}}
\end{deluxetable*}

\clearpage
